Simple Denoising Diffusion Language Models

Recent Uniform State Diffusion Models (USDMs), initialized from a uniform prior, offer the promise of fast text generation due to their inherent self-correction ability compared to masked diffusion models. However, they still rely on complex loss formulations with additional computational overhead, which hinders scalability. In this work, we explore a simplified denoising-based loss for USDMs that optimizes only noise-replaced tokens, stabilizing training while matching the performance of prior methods with more complex objectives. In addition, we introduce an efficient regularization term to mitigate corruption toward uniform output distributions, which further improves performance. We demonstrate the effectiveness and efficiency of our simple and improved loss formulations by pretraining models on widely used text datasets for USDMs. More importantly, our conclusions scale to larger models, showing strong potential for large-scale training.

==> text/SDDLM_sample.txt <==
    <|endoftext|>That does not mean, though, that you, like most people, can buy into a gigantic skill set. Nothing can inherently distinguish one NBA team from another in its caliber level or from any of those other building blocks involved. I know how I feel that way. I know countless powerhouses that didn't get the right players before the deadline, and compete for talent cutting talent without having them around. I see the aging stud handed new shoes, followed by an attempt to obtain a package of even greater caliber knowing their injuries might be over. But the blockbuster also gets its own haul.
        

    That's just a rough copy of my estimation: the $212.05 million salary the Celtics announced Monday night hardly spooked this fight. It wouldn't necessarily change the league differently. I can tell now from all four years. But then there are the Titans. Something on the list would seem pretty tall: James 51, 14, Curry 20, 27, 17. Wade, his first year in the NBA at some level. That would 2,675800. This is not really long for long odds; his career salary was $100,000. He has been waiting in years. At the start of his career, he is shot 12-16 out of the field from a .940 rating. During the league's league semifinals playoff series Sunday against Brooklyn, he has recorded streaks of 15 points, 14 rebounds and 9 assists in 52 minutes.
        
    Check out The Burn Tens: Snowpierizing Boston Startled Radio 4 World Center Live. Wade Has Missed the NBA Finals, Not MadeOne. I'm the judge: how does making room for an 11-12 season that could translate into outpacing more elite teams? For the Celtics, we are playing someone that looks to be part of a Western Conference champion in his final year before a trip to Italy, just before taking another shot in a much bigger city with a bright future. Durant, I take a time to note, had numerous Finals appearances complete following Westbrook's arrival (I often did, at least until his release from LA), but was less popular than other teams. Still though, when you combine the sheer amount of playing time over the last three seasons, I can see why it would have taken him months to accomplish. I realize a bit of the age in decline, having happened with James, that this solo candidate is not intent on pulling off the championship trick. We get to that. If he isn't back when the doors get open - which he may do, with Minnesota possibly still stepping foot in the postseason - teams potentially need to take some notice. (I think they should make moves.) When I'm ready to do so, I wouldn't advocate the second Wade development unless there amounted to a buildup. They agents presumably playing games during that same time frame, or likewise at other stages - I don't even have time yet. I expect him to get reps on the big market from other teams, but I definitely start to point out the possibility of a franchise seeking more active franchises to sign him.
        
    Which sort of scenario would it mean if the Celtics agree upon it?Previous Pick: Shane Battier (FCI Cavaliers). I think the Celtics should acquire Wade as a free agent July 4. Otherwise, I'd still see them offering as much as $44 million deal ($48.5 million, $18.3 million guaranteed salary and $6.82 million guaranteed cap!). Here is my take - asreported by Jeremy Silver of pero.com for the five scenarios.<|endoftext|>


==> text/SDDLM_v1_sample.txt <==
        <|endoftext|>Baylor head football coach Bernie Byrne will be on the sideline for the Pac-12 college football game Saturday, which is set to start at noon. The most extensive game, Baylor is the second of Big 12 college football games in its first history. The Division II is enjoying this year's third consecutive losing streak. The Bears, breaking a 3-0 victories over the Pac-12's top-ranked USC and Oregon Sunday, lost Steve Spurrier to a 35-10 home loss to Missouri-&M in 2014. The head coach is retired, and his season has been overshadowed by Baylor's best second-ever NCAA campaign. The coach, who re-signed on June 23, is back for his 13th as a pro and is the No. 1 active coach of all time. "I was so excited to play the part here," said Byrne, whose daughter Cl.C. Tyler will play Saturday. "What this game brings us is to witness not only the national men's game, but we're now totally at Baylor, crazy. Our teams have looked good, there are four games of winning which is unprecedented."
        
        The family loves the opportunity to host the games and last year's win. We're lucky to be before Saturday, Baylor's home opener." The schedule has Baylor saddled ahead of the Big 12 schedule. It includes preseason games from the Pac-12 plays Oregon and Notre Dame, and BCS tournament games for the entire 2015-16-20 Big Ten season. The final three-seed conference qualifies for the National Championship and covers the Pac-12. Normally this season, Texas Tech and Penn State would only require Stanford to host two of the top five. Texas hosts Oklahoma, No. 8, Duke, Washington and A&M, both in the 2014-14. It's also a tough football team, physically experienced. Nebraska coach Don Lombardi was a major factor in the game, helping throw the quarterback and senior receiver Drew Bischak the 3-1 win over the Huskers.
        
        There'll be one of Saturday's games on Monday, followed by an official news conference on campus Monday night through Wednesday and on Friday and Sunday morning. Texas first played in the 1984-85 season at Pins Hall. They only played one season before, and that is when Baylor went on a 3-0 win over Oregon. In 1990, the teams played each other twice on the same week. Each of those games began the Pac-12 tournament, for the first time in a decade without school top seeds. A.C. County will also be played. "We can always fill in the hole if we watch Baylor," Lombardi said in October about what this game offers to a school he's watched 43 seasons. "In the Big 12, every week, we expect all games to be played in the top schools. We're excited and shocked about it, but this will be our top 10 player's many moments." 
        
        So much of its talent and overall strength in the Pac-12 is a surprise. The Huskers have been problematic, before returning to leave the season undefeated. In the Pac-12 West Conference Championship, despite the perception of the program over them as "safe" in the Big 12, the Big Ten and Pac-7 will host their first game, and will have two conference series games since Oct. 13 for the first time since 2002. Indiana beat Nebraska at home in its inaugural season. "We'll take to shutting them down 1-2," Anthony Soezzo said Friday. "If they were to do that, then I'm sure it would be upset for the sport and the country and Minnesota to play a national title against them."\n\nFor the Maryland program this year is a 'State-only' appearance in the Big 12 and in school history. The Terps will be faced Tuesday by the Air Force. An unblemished offense heading play Deon Jaxreli returns from injury and goes down with former three-star quarterback Cody Kessler. The key national discussion will be the Heisman Trophy race, presented by the ESPN College Football Playoff. The Utes last year among Big 12 schools for wins and total offense, and are also expected to host the final 3 SEC game of the regular season in August. The Tar Heels will play at Iowa State on Friday. Other regular games could take place on Saturday, Sept. 27, at 1 p.m on ESPN. The host is announced. The Irish have a 76-11 conference record (11 W, 2013) and a 31-23 conference home record over FCS football opponents (43-8, 2013), and will win on Tuesday. The Ols<|endoftext|>


==> text/SDDLM_v2_sample.txt <==
        <|endoftext|> I just can't be bothered by it." Aside from Kelt's work, others don't want to run the Marlins. But other sports families have been able to be so bold. Soldiers, he says, and football players. Fitness classes and baseballs. All of it's to themselves that should be taken from. It doesn't work. "The most important part of it is, just how it's so easy to sell them a 'life by choice' and I don't want to have to write about it, I want to ask, why do you want to live with that price thing, why?" he said. "I don't think that's a gold standard for a job. It's not." 
        
        "No matter who we have and money we get, just this work and this supportive community," he says. "Yes, the way I'm dealing with that, its 'saying.' That's my work and makes me money. That's my life." Last Thursday night, he talked about things in his life that didn't to have a career. The things he didn't know possible. The things inside him as his relationship with his mom or drawing manga or working on his second spell against him because of his job at his new job or a chance reading that he spends most of the time, plays tennis, can pay for, eat insurance and not get a cigar. "I decided that I want the life that I have, and the things that I am able to do these is how bad I'm and that it will be the rest of my life." 
        
        I don't think how it's going to last, and what doesn't) what isn't the same," he told the crowd. " 'Although sometimes what I do is wrong but every time it's the same is ' Like every time I go straight to lunch.' 
        
        "He's been diagnosed with bipolar disorder and depression, but suffered from several accidental overdose, violence 35 years ago and trouble shooting in his career. He may not be focused on it, but he's trying, and his chances can be exacerbated by caution about using medications or a stimulant.
        
        "I can't be sure how the patient came over to take me, if I did them," Kelt said, "but I can definitely confirm it whatever the situation with the psychiatrist, whatever it might be." That's enough. There aren't many other things that he doesn't want to try in his life. But he has a life in his life, just by the way he has money and he has built a strong sense of survival and set out to come from there. There won't be any more crisis, he says. But he has had little contact with longtime free agent Mike Dargent, who joined his Cubs team a few years ago, after he took a job elsewhere, simultaneously contributing "a new home life" and learning how to switch between baseball and civilian sports.
        
        "When my new agent told me that I could get a good job and I made baseball my sport, it was the best thing I had known about things that I could do. Then Zach came in and I said, 'That is it. What can we do from here?' He wanted me to do it, which I wound up doing every day with Steve DeSantos. He's full grown in our people. Aron Arias, too." They have a 15-year-old son, Addison, who spent four big years with teammates Jim Lylesak and Eddie O'Neal, who have been playing shortstop since he was young. "It's my hand in the wind trying to be one of the stretch-threes I live with," said Dargent, when he was a 4-in-4-inch at his local high school and crossing bars. Locomack, whose has also been tracking his progress, though he's grown used to studying the art of baseball and craps and the point of exchange has to extend beyond baseball. 
        
        "I messed up," he once said. "I tried to throw a hole it up and I made a mistake and He missed. I thought, you can't do what you get hurt with that thing, you think you'll do something a bit better. When he missed, you don<|endoftext|>


==> text/duo_sample.txt <==
        <|endoftext|> just discover a new position. Something reaches consensus. Go part Which football clubs did you admire during life at higher level? Well, five of them. Sometimes I decided to strengthen club, but also quickly. It was the really club in which I really started my career in my own league. I had never really played with Fernando Torres at Real Madrid when they arrived, just nice couple and a great time. You became the first Portuguese to qualify for the Premier League. Now did the only thing to stop you start breaking between the lines? 
        
        Yes. You wouldn't think in the last two minutes it was a rational play. I was in a panic which was why he was throwing an almost-ball. I caught a pass I scored. I'm just whipping the ball out high on the to the pitch. Then the other one was making a punt in midfield and I took off.\" But at almost midnight. I'm very focused with my dreams and it was going to matter a lot in the rest of my life when I get involved again, but not until the end of the day. How would you conclude what happened to Andreco? Well, I think setting the example was beating him. Dark opportunities would be extremely difficult moments. I also think it wasn't an easy thing. That's why I had a season. I had to maintain myself in the front five because I was not always the best. Of course, of course that he would cause problems were impossible if not careful but I always wanted to win that position, right - until he punished me there. Tteno tap, and a lot of things happens while you are playing in that position. I tried to learn how to decide the ball in one direction quickly, rather than being down forward and trying to go attacking parts of the pitch. If you'd made a mistake operating inside of the centre half it was a nail in the coffin. Now I won't escape, then, to ask another question: what have you to gain from joining Bara? I feel really mature and succeeding very much. I was only 17 years old and my first thing priority was to get my demotion back. Everyone else pushed me into the team and then took us away. Absolutely but terms like being one of many players with transfers from the Europeans to Milan to Porto and Barcelona to Iniesta? No, actually I wanted to join Bara and it was told by Matala, at centre-back, understand that and understand what Barcelona wanted. Barcelona, picked me quickly and immediately mixed me as an important player to us. 
        
        It got Sofia Bogarde a lot of queries: \"Has Drogba Barcelona before?\" \"Barcelona would rather never have invited you onto the pitch.\" \"I don't know if any of the rumours are true.\" But don't forget playing Catalunya! For me, I have got a perfect year in my football adventure. I am glorious: I'm not here to win the league or win trophies, but it's everything for Spain, and there is one thing to remember about here, what this country is used to. Cologne was lucky. It was three drops of rain, the sun and a change in air. The weather was like and was very kind and pleasant. The first ball went out of the tunnel. We were rewarded at minute of 7 when he came back, as the first team. We brought all the Barcelona lads, but we didn't accept that we had to play under Mourinho. Partnering was a lot of things that got you big but what are you thinking in those days? Now Bar\u00e7a went forward and clearly could beat us at any time with a Monaco side. At times we made a lot of mistakes in the game. Our manager gave us a style that we provide well. We have been enjoying success in style that Chelsea have developed. It's not because we cannot win in the Premier League. So it is immoral to let Barcelona win with that style. It was from our problems and how they covered the style, retracing it, that we realized that we had won. How did you think of their tactics I just always wanted to have a better relationship with them but we had a good relationship with the Portuguese!\" \"Do you know they are creeping me out on the fly from the pitch with mismanagement?\" \"We had to work with them.\" They won the Premier League over us, in the divisions and respected us. Plain and simple. We played in the SLC for 18 seasons. From 1970 to 1983 was a very cohesive team and we really believed as a team that we can defend the game well. It is a formation, that is, a team with midfield, big backs and everybody sharing the ball. It's decent in the box and turning around, and yet on the other side, we do fight<|endoftext|>

